Extremely Low Bit Transformer Quantization for On-Device Neural Machine Translation

The deployment of widely used Transformer architecture is challenging because of heavy computation load and memory overhead during inference, especially when the target device is limited in computational resources such as mobile or edge devices. Quantization is an effective technique to address such challenges. Our analysis shows that for a given number of quantization bits, each block of Transformer contributes to translation quality and inference computations in different manners. Moreover, even inside an embedding block, each word presents vastly different contributions. Correspondingly, we propose a mixed precision quantization strategy to represent Transformer weights by an extremely low number of bits (e.g., under 3 bits). For example, for each word in an embedding block, we assign different quantization bits based on statistical property. Our quantized Transformer model achieves 11.8$\times$ smaller model size than the baseline model, with less than -0.5 BLEU. We achieve 8.3$\times$ reduction in run-time memory footprints and 3.5$\times$ speed up (Galaxy N10+) such that our proposed compression strategy enables efficient implementation for on-device NMT.

==> emnlp2020_rebuttal.txt <==
(Total 900-word 제한)

<General Response>
We would like to thank all the reviewers for thorough reviews and helpful comments. We will revise our manuscript to improve readability based on reviewers' comments. In the responses to each reviewer, we attempt to address the reviewer's concerns and answer the questions.

<Reviewer-1 (3점)>
(Q1) Some basic concepts are mixed, for example, "accuracy" and "BLEU scores".
(A) We acknowledge that the manuscript includes the term "accuracy" that may mislead. In the final manuscript, we will carefully select explicit terms such as "BLEU score" or "translation quality".

(Q2) Why the baseline and your models have different settings on pNR and training steps? (Lines 457-471)
(A) Basically, pNR and training steps are hyper-parameters supposed to be empirically determined for each quantization configuration. As for pNR, we selected pNR values to be either 1000 or 2000 while both of which present reasonable translation quality (such quality is not highly sensitive to the pNR value selection in our extensive experiments). As for (re-)training steps, each (re-)training was stopped when the validation score seemed to reach convergence. We will add this information in Section 4.1.

(Q3) Why do the inputs have 30 words in Table 4? (Line 660)
(A) For fair comparisons on FLOPs and latency among the three blocks, we fixed the length of input and output to be 30 words. Please note that newstest2013 (our devset) has 27.6 words on average (Table 8).

(Q4) Could you please provide some negative examples as well? (Lines 733-734)
(A) We agree that it is necessary to present negative examples to discuss the limitations of the proposed quantization scheme. In the final manuscript, we will provide some of relatively negative examples by examining the differences of translation results between a quantized model and an FP baseline model.


<Reviewer-2 (3.5점)>
(Q1) In lines 391-392, Dec_ffn should be changed to Dec_ed.
(A) As you have correctly pointed out, Dec_ed suffers from more severe BLEU degradation compared to Dec_ffn. We will revise the corresponding texts to avoid any unnecessary confusion.

(Q2) "Model" in the second column of Table 2 is unclear. 
(A) The second column in Table 2 lists the average number of bits in a model while the first column lists the average number of bits in each block. We will present such additional information to improve the readability of Table 2.

(Q3) Why does the FP baseline have a value of "32"?
(A) Our FP baseline models consist of full-precision parameters represented by the standard IEEE 32-bit floating-point data format. We will add detailed information to Table 2.

(Q4) What is the importance of the pNR to the final results?
(A) Similar to typical hyper-parameters that control regularization strength (e.g., dropout rates and weight decay factors), pNR needs to be empirically determined. Fortunately, regardless of the number of quantization bits or other design choices, the optimal pNR value is between 1000 or 2000 without high variations on translation quality. We will discuss the importance of pNR selection in detail in the final manuscript.

(Q5) Why not add a comparison with other Transformer models that uses a bigger encoder and a smaller decoder?
(A) Since we focus on studying the translation quality and on-device performance of the quantized Transformer, we conducted experiments with the base configuration. We agree that your suggested method can be potentially promising for further acceleration while maintaining translation quality. We also observed that a larger encoder (of 8 base layers) and a smaller decoder (of 4 base layers) achieved a higher BLEU score(+0.1) than the base configuration. We are considering this method as the future works.

(Q6) Table 3 doesn't say which beam is being used. What is the reason for presenting results with beam=1 vs beam=4?
(A) In the manuscript, we mainly assume a simple decoding algorithm (beam=1 that would be useful for on-device inference) to report memory usages and on-device latency (Table 3 and 4). Experimental results with beam=4 are presented for the purpose of comparison on the translation quality with the other studies assuming beam=4 as well. We will elaborate on beam size selections for the figures and tables.

<Reviewer-3 (4점)>
(Q1) I would request significance tests against the baseline in Table 2, as it's useful to pin down which are the exact cases where the change in performance is insignificant.
(A) We fully agree that more tests are necessary to enhance the statistical significance of the numbers in Table 2 (even though we empirically observe small amounts of statistical variations). We will include results on significance tests in Table 2 in the final manuscript according to your suggestion.

(Q2) I assume the reference for the BLEU scores in Table 1 is newstest2013, right?
(A) You are correct. The reported BLEU scores in Table 1 are obtained by using newstest2013. We will add this information to Table 1.

(Q3) Would the on-device implementation be open-sourced?
(A) We are actively seeking a way to publish our codes in a public repository while investigating relevant internal policies of our organization.

(Q4) Since sacrebleu is used, it would be nice to provide the signature corresponding to each language pair.
(A) We use sacrebleu to report our validation scores while we agree that providing our readers with detailed examples of command will indeed help facilitate reproduction of the results. In the final manuscript, we will add the commands used for reference.
